A generalization of the Grid Theorem

A graph has tree-width at most $k$ if it can be obtained from a set of graphs each with at most $k+1$ vertices by a sequence of clique sums. We refine this definition by, for each non-negative integer $\theta$, defining the $\theta$-tree-width of a graph to be at most $k$ if it can be obtained from a set of graphs each with at most $k+1$ vertices by a sequence of clique sums on cliques of size less than $\theta$. We find the unavoidable minors for the graphs with large $\theta$-tree-width and we obtain Robertson and Seymour's Grid Theorem as a corollary.

==> conn-set-decomposition-proof.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'conn-set-decomposition-proof.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{386.02211299bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82242562)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{conn-set-decomposition-proof.pdf}}%
    \put(0.72529777,0.75715363){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.38878039,0.44647614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_t$}}}%
    \put(0.25551722,0.14106309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_t$}}}%
    \put(0.26378584,0.36087642){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{conn-set-decomposition-proof.pdf}}%
    \put(0.69723737,0.07825917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_t$}}}%
    \put(0.76164848,0.20412087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_t$}}}%
  \end{picture}%
\endgroup%


==> homo-wheel.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'homo-wheel.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{797.85390625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78134091)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{homo-wheel.pdf}}%
    \put(0.04212142,0.71907189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T$}}}%
    \put(0.02135143,0.63097844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.07578315,0.66607257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.05071592,0.57439807){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.04713487,0.51495289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.7075393,0.72899066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_1$}}}%
    \put(0.62540998,0.69528419){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_1$}}}%
    \put(0.74061646,0.68142177){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_1$}}}%
    \put(0.68003656,0.60226781){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w_1$}}}%
    \put(0.6499286,0.55252047){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.42371483,0.66802898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_{12}$}}}%
    \put(0.52956589,0.73445011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_{12}$}}}%
    \put(0.45467932,0.61723287){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w_{12}$}}}%
    \put(0.45807168,0.55860919){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_{12}$}}}%
    \put(0.78765284,0.60956603){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_2$}}}%
    \put(0.87693546,0.55104428){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_2$}}}%
    \put(0.79204673,0.50936656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w_2$}}}%
    \put(0.7332817,0.48054189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.58435151,0.3297274){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.54776358,0.33160386){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z'$}}}%
    \put(0.44970475,0.75047687){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_{12}$}}}%
    \put(0.56501393,0.37842949){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
  \end{picture}%
\endgroup%


==> jump-free-backtrack.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'jump-free-backtrack.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{770.44389648bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27443278)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{jump-free-backtrack.pdf}}%
    \put(0.03564732,0.00726779){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X'$}}}%
    \put(0.90363123,0.00394115){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y'$}}}%
    \put(0.33674198,-0.0017379){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_j$}}}%
    \put(0.6157069,0.00035993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_i$}}}%
    \put(0.14894443,0.21607432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L'$}}}%
    \put(0.77042031,0.2008652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R'$}}}%
    \put(0.65189413,0.22656337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.33821741,0.167263){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$v$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{jump-free-backtrack.pdf}}%
    \put(0.45659884,0.15963559){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.18618054,0.13216196){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_2$}}}%
    \put(0.18355829,0.02319677){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_t$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{jump-free-backtrack.pdf}}%
  \end{picture}%
\endgroup%


==> many-jumps.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'many-jumps.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1031.66435547bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.95867229)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{many-jumps.pdf}}%
    \put(0.73103463,0.87997079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_1$}}}%
    \put(0.90608144,0.46171512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B^4_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{many-jumps.pdf}}%
    \put(0.65091914,0.83177202){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_1$}}}%
    \put(0.61235627,0.66209148){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_s$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{many-jumps.pdf}}%
    \put(0.95208629,0.63040482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_2$}}}%
    \put(0.93997885,0.30036357){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_{a_1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{many-jumps.pdf}}%
    \put(0.78117755,0.36815636){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_{a_1}$}}}%
    \put(0.83303124,0.45014004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vdots$}}}%
    \put(0.60552497,0.13731961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_{a_2}$}}}%
    \put(0.44024238,0.92358963){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_m$}}}%
    \put(0.7175579,0.2117026){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B^4_2$}}}%
    \put(0.4117859,0.14331283){\color[rgb]{0,0,0}\rotatebox{-9.01587741}{\makebox(0,0)[lb]{\smash{$\cdots$}}}}%
    \put(0.15478938,0.64053025){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B^4_n$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{many-jumps.pdf}}%
    \put(0.27309565,0.69808014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_{a_n}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{many-jumps.pdf}}%
    \put(0.17336615,0.31705661){\color[rgb]{0,0,0}\rotatebox{-82.02896662}{\makebox(0,0)[b]{\smash{$\cdots$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{many-jumps.pdf}}%
    \put(0.63678268,0.7559492){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_2$}}}%
    \put(0.52604751,0.4677882){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T$}}}%
  \end{picture}%
\endgroup%


==> necklace-defn-2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'necklace-defn-2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1031.66435547bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.95867229)%
    \put(0.45685522,0.4090139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{necklace-defn-2.pdf}}%
    \put(0.73103463,0.87997079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_1$}}}%
    \put(0.21698169,0.88511129){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_6$}}}%
    \put(0.56996471,0.92623554){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_1$}}}%
    \put(0.44830551,0.93480309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y_6$}}}%
    \put(0.90409914,0.71718736){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y_1$}}}%
    \put(0.74474271,0.00779419){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_3=Y_3$}}}%
    \put(-0.01605563,0.28024239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_5$}}}%
    \put(0.01478755,0.65892802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y_5$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{necklace-defn-2.pdf}}%
  \end{picture}%
\endgroup%

